Review of single vector boson production in pp collisions at $\sqrt{s} = 7$ TeV

This review summarises the main results on the production of single vector bosons in the Standard Model, both inclusively and in association with light and heavy flavour jets, at the Large Hadron Collider in proton-proton collisions at a center-of-mass energy of 7 TeV. The general purpose detectors at this collider, ATLAS and CMS, each recorded an integrated luminosity of $\approx 40\,{\rm pb^{-1}}$ and $5\,{\rm fb^{-1}}$ in the years 2010 and 2011, respectively. The corresponding data offer the unique possibility to precisely study the properties of the production of heavy vector bosons in a new energy regime. The accurate understanding of the Standard Model is not only crucial for searches of unknown particles and phenomena but also to test predictions of perturbative Quantum-Chromo-Dynamics calculations and for precision measurements of observables in the electroweak sector. Results from a variety of measurements in which single W or Z bosons are identified are reviewed. Special emphasis in this review is given to interpretations of the experimental results in the context of state-of-the-art predictions.

==> Figures/ATLAS_CMS_Figure_Descriptions.txt <==
W/Z Inclusive
------------------------------------------------------
ATLAS_WZIncl_fig_01a
Distributions of MET in the selected W to enu candidate events for positive (1a) and negative (1b) charge. The QCD background is represented by a background template taken from data, see text. The analysis uses the requirement MET > 25 GeV, indicated by the red line. 

ATLAS_WZIncl_fig_02a
Top: Distribution of the electron transverse energy ET in the selected W to enu candidate events after all cuts for positive (2a) and negative (2b) charge. Bottom: Transverse mass distributions for W plus (2c) and W minus (2d) candidates. The simulation is normalised to the data. The QCD background shapes are taken from background control samples (top) or MC simulation with relaxed electron identification criteria (bottom) and are normalised to the total number of QCD events as described in the text. 

ATLAS_WZIncl_fig_02c
Top: Distribution of the electron transverse energy ET in the selected W to enu candidate events after all cuts for positive (2a) and negative (2b) charge. Bottom: Transverse mass distributions for W plus (2c) and W minus (2d) candidates. The simulation is normalised to the data. The QCD background shapes are taken from background control samples (top) or MC simulation with relaxed electron identification criteria (bottom) and are normalised to the total number of QCD events as described in the text. 

ATLAS_WZIncl_fig_03a
Dielectron invariant mass mee (3a) and rapidity yZ distribution (3b) for the central Z to electrons analysis. The simulation is normalised to the data. The QCD background shapes are taken from a background control sample and normalised to the result of the QCD background fit. 

ATLAS_WZIncl_fig_06a
Muon transverse momentum distribution of candidate W plus (6a) and W minus (6b) events. The simulation is normalised to the data. The QCD background shape is taken from simulation and normalised to the number of QCD events measured from data. 

ATLAS_WZIncl_fig_07a
Missing transverse energy distribution of candidate W plus (7a) and W minus (7b) events. The simulation is normalised to the data. The QCD background shape is taken from simulation and normalised to the number of QCD events measured from data. 

ATLAS_WZIncl_fig_08a
Transverse mass distribution of candidate W plus (8a) and W minus (8b) events. The simulation is normalised to the data. The QCD background shape is taken from simulation and normalised to the number of QCD events measured from data. 

ATLAS_WZIncl_fig_09a
Invariant mass (9a) and rapidity (9b) distributions of candidate Z bosons. The simulation is normalised to the data. The QCD background normalisation and shapes are taken from control samples as described in the text. 

ATLAS_WZIncl_fig_10
The combined ds/dabs(yZ) cross section, for Z/gammastar to leptons, compared to measurements obtained separately in the muon and electron (central and forward) channels. The kinematic requirements are 66 < m(ll) < 116 GeV and pT(l) > 20 GeV. For the combined result, the uncorrelated uncertainties are shown as crosses and the total uncertainties as green boxes. Only the total uncertainties are shown for uncombined measurements. The luminosity uncertainty is not included. Points are displaced for clarity within each bin. 

ATLAS_WZIncl_fig_12
Differential ds/dabs(yZ) cross section measurement for Z to leptons compared to NNLO theory predictions using various PDF sets. The kinematic requirements are 66 < m(ll) < 116 GeV and pT(l) > 20 GeV. The ratio of theoretical predictions to data is also shown. Theoretical points are displaced for clarity within each bin. 

ATLAS_WZIncl_fig_16a
Measured and predicted total cross sections times leptonic branching ratios, s(W+) vs. s(W-) (16a) and (s(W+) + s(W-)) vs. s(Z/gammastar) (16b). The ellipses illustrate the 68 per cent CL coverage for total uncertainties (full green) and excluding the luminosity uncertainty (open black). The uncertainties of the theoretical predictions correspond to the PDF uncertainties only. 

CMS_WChargeAsy_met_met_p_0
Muon   25 GeV data sample. Examples of the extraction of the  signal from fits to MET distributions of  candidates in data, for the  sample with muon absolute  in [0.0, 0.2]. The ratios between the data points and the final fits are shown on the bottom. The green band in each ratio plot shows the statistical uncertainty in the shape of the MC MET distribution, and the yellow band shows the total uncertainty, including all systematic uncertainties as discussed in text. The points in the ratio plot contains only data statistical error.

CMS_WCharge_met_met_m_10
Muon   25 GeV data sample. Examples of the extraction of the  signal from fits to MET distributions of  candidates in data, for the  sample with muon absolute  in [2.1, 2.4].

CMS_WChargeAsymmetry
Comparison of the measured muon charge asymmetry to theoretical predictions based on FEWZ 3.0 and RESBOS MC calculations, for muon  35 GeV. The CT10 NLO PDF is used in both predictions.

CMS_WChargeAsymmetry35
Comparison of the measured muon charge asymmetries to predictions with CT10, NNPDF2.3, HERAPDF1.5, MSTW2008, and MSTW2008CPdeut NLO PDF models, for muon  35 GeV.

CMS_WInclus_w_inc_36pb_log


CMS_WInclus_Wmn_MET_log


CMS_WInclusive_Wmn_MT_log


CMS_ZRapidity_dsday_combined
The normalized differential cross section for Z bosons as a function of the absolute value of rapidity, combining the muon and electron channels. The error bars correspond to the experimental statistical and systematic uncertainties added in quadrature. The shaded area indicates the range of variation predicted by the POWHEG simulation for the uncertainties of the CT10 PDFs.


CMS_DrellYan_correctedDimuonYield 
The observed dimuon invariant mass spectra within the detector acceptance for data and Monte Carlo events and corresponding data to MC ratio of yields. The FEWZ-POWHEG correction is applied to the Monte Carlo signal events. No other corrections are applied. QCD and ttbar background yields as predicted by data-driven methods. pdf

CMS_DrellYan_finalComp5
Comparison with theory expectations with various NNLO PDF sets: CT10, HERA, NNPDF2.1, MSTW08, CT10W, JR09, ABKM. The error bands in the theory predictions indicates the statistical calculation error only. Bottom plot shows the ratio of data to theory expectation. The error bar is the quadrature sum of experimental uncertainty on the data and statistical calculation error on theory expectation

CMS_DrellYan_shapeR_Mhslice1_inAcc
The Drell-Yan rapidity-invariant mass spectrum in detector acceptance, normalized to the Z resonance region, , as measured and as predicted by NLO FEWZ+CT10 PDF and NNLO FEWZ+CT10 PDF calculations. The error bands in the theory predictions combine the statistical calculation error and the PDF error (shade). The solid color indicates statistical calculation error only.

CMS_DrellYan_shapeR_Mhslice4_inAcc
The Drell-Yan rapidity-invariant mass spectrum in detector acceptance, normalized to the Z resonance region, , as measured and as predicted by NLO FEWZ+CT10 PDF and NNLO FEWZ+CT10 PDF calculations. The error bands in the theory predictions combine the statistical calculation error and the PDF error (shade). The solid color indicates statistical calculation error only.


Z Boson Transverse Momentum
------------------------------------------------------

ATLAS_ZPT_fig_04a
Ratios of the combined data and the FEWZ predictions at O(alpha_s) and O(alpha_s^2) over the RESBOS prediction for the normalized differential cross section as a function of pT(Z). The FEWZ predictions are shown with combined scale, alpha_s, and PDF uncertainties. The data points are shown with combined statistical and systematic uncertainty. At low pT(Z) the O(alpha_s) and O(alpha_s^2) predictions of FEWZ diverge and are omitted. 

ATLAS_ZPT_fig_04b
Ratios of the combined data and predictions from the generators PYTHIA, MC@NLO, POWHEG, ALPGEN, and SHERPA over the RESBOS prediction for the normalized differential cross section as a function of pT(Z). The data points are shown with combined statistical and systematic uncertainty. 

ATLAS_ZPT_fig_03a
The combined normalized differential cross section as a function of pT(Z) for the range pT(Z)<30 GeV compared to the predictions of RESBOS and PYTHIA. The error bars shown include statistical and systematic uncertainties. For the combination, the ee (mumu) channel contributes with an integrated luminosity of 35 pb^-1 (40 pb^-1). 

ATLAS_PhiStar_fig_02a
The ratio of the combined normalised differential cross section to ResBos predictions as a function of phi*. The inner and outer error bars on the data points represent the statistical and total uncertainties, respectively. The uncertainty due to QED FSR is included in the total uncertainties. The measurement is also compared to predictions, which are represented by a dashed line, from Banfi et al., Phys. Lett. B 715 (2012) 152, arXiv:1205.4760. Uncertainties associated to this calculation are represented by a shaded band. 

ATLAS_PhiStar_fig_02b
The ratio of the combined normalised differential cross section to ResBos predictions as a function of phi*. The inner and outer error bars on the data points represent the statistical and total uncertainties, respectively. The uncertainty due to QED FSR is included in the total uncertainties. The measurements are also compared to predictions, which are represented by a dashed line, from FEWZ 2.1. Uncertainties associated to this calculation are represented by a shaded band. The prediction from FEWZ 2.1 is only presented for phi* > 0.1. 

CMS_ZPT_dsdqt_combined
The Z-boson transverse momentum distribution found from combining the muon and electron channels, compared to the predictions of the POWHEG generator interfaced with PYTHIA using the Z2 tune. The error bars correspond to the statistical and systematic uncertainties added in quadrature. The band around the theoretical prediction includes the uncertainties due to scale variations and PDFs. The horizontal error bars indicate the bin boundaries, and the data points are positioned at the center-of-gravity of the bins, based on the POWHEG prediction. The inset figure shows the low qt region on a linear scale.

CMS_ZPt_qt_combined_pythia
The combined electron and muon measurement of the Z-boson transverse momentum distribution (points) and the predictions of several PYTHIA tunes and POWHEG interfaced with PYTHIA using the Z2 tune (histograms). The error bars on the points represent the sum of the statistical and systematic uncertainties on the data. The lower portion of the figure shows the difference between the data and the simulation predictions divided by the uncertainty delta on the data. The green (inner) and yellow (outer) bands are the +/- 1 delta and +/- 2 delta experimental uncertainties.

W Boson Transverse Momentum
------------------------------------------------------
ATLAS_WPT_fig_01a
Observed and predicted pTR distributions in the electron channel.

ATLAS_WPT_fig_07b
Ratio of the combined measurement and various predictions to the RESBOS prediction for the normalized differential cross section, using the O(alpha_s) and O(alpha_s^2) predictions from ALPGEN+HERWIG, MC@NLO, POWHEG+PYTHIA, PYTHIA, and SHERPA. The statistical uncertainties on the predicted distributions are negligible compared to the uncertainty on the measurement and are not shown. 

ATLAS_WPT_fig_08 
Ratio of the combined electron and muon data to the RESBOS prediction, overlaid with the analogous ratio for the Z transverse momentum distribution measured in in arXiv:1107.2381. 



ATLAS Polarizaion
------------------------------------------------------
ATLAS_WPol_fig_08a
Results of the fit using helicity templates (built from MC@NLO) of cos(theta2D) distributions from antimuon events in data, after background substraction, with ptW > 50 GeV. Each template distribution is represented : left contribution (dashed line), longitudinal contribution (dotted-dashed line) and right contribution (dotted line) 

ATLAS_WPol_figaux_10a
Measured values of f0 and fL - fR, after corrections, within acceptance cuts (|etal| < 2.4, ptnu > 25 GeV, ptl > 20 GeV and 50 < mTW < 110 GeV), for 35 < ptw < 50 GeV compared with the predictions corresponding to MC@NLO and POWHEG. The ellipses around the data points correspond to one standard deviation, summing quadratically the statistical and systematic uncertainties 

ATLAS_WPol_figaux_10b
Measured values of f0 and fL - fR, after corrections, within acceptance cuts (|etal| < 2.4, ptnu > 25 GeV, ptl > 20 GeV and 50 < mTW < 110 GeV), for ptw > 50 GeV compared with the predictions corresponding to MC@NLO and POWHEG. The ellipses around the data points correspond to one standard deviation, summing quadratically the statistical and systematic uncertainties 

CMS_WPol_muon_MC_WHelicityFramePlots_PlusICVar
Fit results using 36/pb of collision data for the LP e+ distribution. The left-handed, right-handed, and longitudinal W components, with normalization as determined by the fit, are represented by the dashed, dotted, and dash-dotted lines, respectively. The shaded distributions show the QCD and electroweak (EWK) backgrounds. The solid line represents the sum of all individual components and can be directly compared with the data distribution (circles).

CMS_WPol_electron_MC_WHelicityFramePlots_PlusICVar
Fit results using 36/pb of collision data for the LP mu+ distribution. The left-handed, right-handed, and longitudinal W components, with normalization as determined by the fit, are represented by the dashed, dotted, and dash-dotted lines, respectively. The shaded distribution shows the EWK backgrounds. The solid line represents the sum of all individual components and can be directly compared with the data distribution (circles).

CMS_WPol_muon_contour_minus
The muon fit result (black dot) in the[(fL-fR), f0] plane for negatively charged leptons. The 68% confidence level contours for the statistical and total uncertainties are shown by the green shaded region and the black contour, respectively. The disallowed region is hatched.

CMS_WPol_muon_contour_plus
The muon fit result (black dot) in the[(fL-fR), f0] plane for positively charged leptons. The 68% confidence level contours for the statistical and total uncertainties are shown by the green shaded region and the black contour, respectively. The disallowed region is hatched.

ATLAS Strange Quarks
------------------------------------------------------

ATLAS_StrangeQuark_figaux_05a
The strange anti-quark density vs x for the epWZ free sbar NNLO fit (magenta band) compared to predictions from MSTW08 (blue hatched) and ABKM09 (green hatched) at Q2= 1.9 GeV^2. 

ATLAS_StrangeQuark_figaux_05b
The strange anti-quark density vs x for the epWZ free sbar NNLO fit (magenta band) compared to predictions from NNPDF2.1 (blue hatched) and CT10 (green hatched) at Q2= 1.9 GeV^2.



AFB and sinTheta Measurement 
------------------------------------------------------

ATLAS_SAFB_fig_05a
Afb unfolded to Born-level (see text), for the CC electron (a), CF electron (b) and muon (c) channels. For the data, the boxed shaded region represents the total (statistical+systematic) uncertainty and the error bars represent the statistical uncertainty. The boxed shaded regions for the MC represent only the statistical uncertainty. The ratio plots at the bottom of each figure display the distribution of pulls (delta/sigma, defined in Fig.3).

ATLAS_SAFB_fig_05b
Afb unfolded to Born-level (see text), for the CC electron (a), CF electron (b) and muon (c) channels. For the data, the boxed shaded region represents the total (statistical+systematic) uncertainty and the error bars represent the statistical uncertainty. The boxed shaded regions for the MC represent only the statistical uncertainty. The ratio plots at the bottom of each figure display the distribution of pulls (delta/sigma, defined in Fig.3).

ATLAS_SAFB_fig_05c
Afb unfolded to Born-level (see text), for the CC electron (a), CF electron (b) and muon (c) channels. For the data, the boxed shaded region represents the total (statistical+systematic) uncertainty and the error bars represent the statistical uncertainty. The boxed shaded regions for the MC represent only the statistical uncertainty. The ratio plots at the bottom of each figure display the distribution of pulls (delta/sigma, defined in Fig.3).

CMS_AFB_combined_final_update
The unfolded and combined (μ+ μ− and e+ e− ) measurement of AFB at the Born level in four abs(y) bins for pT > 20 GeV and abs(η) < 2.4. The data points are shown with both statistical error bars and combined statistical and systematic error bars. The error bars on the MC points are the PDF uncertainties. The MC statistical errors are of the same order of magnitude as the PDF uncertainties. The horizontal extent of the error bars indicates the bin width (except for the last bin, which is truncated at 400 GeV). Beneath each plot is shown the difference between data and MC, normalized by the combined statistical and systematic uncertainty. The green and yellow bands indicate the 1σ and 2σ differences of data from theory predictions.

